Efficient Evaluation of Ellipsoidal Harmonics for Potential Modeling

Ellipsoidal harmonics are a useful generalization of spherical harmonics but present additional numerical challenges. One such challenge is in computing ellipsoidal normalization constants which require approximating a singular integral. In this paper, we present results for approximating normalization constants using a well-known decomposition and applying tanh-sinh quadrature to the resulting integrals. Tanh-sinh has been shown to be an effective quadrature scheme for a certain subset of singular integrands. To support our numerical results, we prove that the decomposed integrands lie in the space of functions where tanh-sinh is optimal and compare our results to a variety of similar change-of-variable quadratures.

==> scripts/data/ex1.txt <==
2.3950e+00 6.5361e-02 2.3917e-01 1.1384e-01
1.3438e+00 1.9276e+00 7.8720e-02 1.0819e-01
1.3387e+00 2.2737e+00 3.8983e-02 7.0240e-02
7.4901e-01 3.3341e+00 1.8553e-02 2.3061e-02
7.3766e-01 4.6092e+00 1.9754e-02 3.3756e-02
3.9324e-01 7.1969e+00 1.7306e-03 1.4515e-02
3.8344e-01 1.1240e+01 1.3459e-03 4.9054e-03
2.1958e-01 1.5274e+01 1.2337e-03 8.4291e-03
2.1416e-01 2.7629e+01 8.8738e-04 8.4134e-03
1.2066e-01 3.1787e+01 7.4865e-05 1.0090e-03
1.1624e-01 6.8353e+01 1.2330e-04 1.1397e-03
6.5675e-02 6.2905e+01 1.1755e-04 2.1494e-03
6.2824e-02 1.6853e+02 6.8170e-05 1.6167e-03
3.6040e-02 1.1267e+02 6.8634e-06 3.1716e-04
3.4231e-02 4.1158e+02 2.1135e-05 6.9709e-04
1.9626e-02 1.5952e+02 1.7405e-05 4.2258e-04
1.8436e-02 9.8972e+02 1.0921e-05 1.9717e-04
1.0648e-02 6.2615e+01 2.1364e-06 1.8420e-04
9.9150e-03 2.3279e+03 1.3518e-06 2.2062e-04
5.8369e-03 7.6574e+02 3.2571e-06 5.4158e-05
5.4036e-03 5.3069e+03 4.0566e-06 1.1462e-05
3.3609e-03 4.4261e+03 4.6406e-06 5.8780e-05
3.1083e-03 1.1557e+04 4.6129e-06 5.1011e-05
2.0634e-03 1.7837e+04 4.3339e-06 1.9840e-06
1.9159e-03 2.3398e+04 4.2551e-06 1.6625e-05


==> scripts/data/ex3/normInt1Prec2122.txt <==
points error
4 9.7136e-01
6 8.4386e-01
8 1.7869e-01
10 2.0557e-01
12 1.4708e-01
14 3.3262e-02
16 7.5875e-03
18 8.4664e-03
20 3.1601e-03
22 5.5852e-04
24 6.0231e-05
26 8.0480e-05
28 3.1615e-05
30 7.7552e-06
32 1.0565e-06
34 8.7729e-08
36 1.0828e-07
38 4.0308e-08
40 1.0315e-08
42 1.9350e-09
44 2.2034e-10
46 1.3329e-11
48 1.6380e-11
50 5.7557e-12
52 1.4582e-12
54 3.0233e-13
56 5.6420e-14
58 1.2324e-14
60 9.4787e-15
62 9.3009e-15
64 8.0562e-15
66 7.5228e-15
68 9.3009e-15
70 8.4118e-15
72 7.1672e-15
74 8.7675e-15
76 4.6779e-15
78 5.9226e-15
80 7.8784e-15
82 6.4560e-15
84 8.7675e-15
86 9.3009e-15
88 9.4787e-15
90 7.7006e-15
92 6.1004e-15
94 7.1672e-15
96 7.3450e-15
98 8.4118e-15
100 6.1004e-15
102 7.8784e-15
104 8.9453e-15
106 1.0368e-14
108 1.0546e-14
110 5.9226e-15
112 9.3009e-15
114 6.6338e-15
116 7.8784e-15
118 7.7006e-15
120 7.5228e-15
122 7.1672e-15
124 9.1231e-15
126 7.8784e-15
128 9.4787e-15
130 8.2340e-15
132 7.7006e-15
134 7.5228e-15
136 9.3009e-15
138 8.4118e-15
140 7.7006e-15
142 7.8784e-15
144 7.5228e-15
146 5.9226e-15
148 7.7006e-15
150 7.3450e-15
152 9.1231e-15
154 9.4787e-15
156 7.7006e-15
158 6.9894e-15
160 8.9453e-15
162 6.9894e-15


==> scripts/data/ex3/normInt1Prec74.txt <==
points error
4 6.5239e-01
6 1.9398e-01
8 2.4253e-02
10 5.0268e-03
12 3.3353e-03
14 9.9599e-04
16 2.0903e-04
18 3.2590e-05
20 3.2832e-06
22 5.2127e-08
24 1.2749e-07
26 4.0059e-08
28 9.0418e-09
30 1.7113e-09
32 2.8499e-10
34 4.2439e-11
36 5.6339e-12
38 6.4950e-13
40 6.0921e-14
42 4.5720e-15
44 2.0204e-15
46 2.0204e-15
48 2.0204e-15
50 2.6583e-15
52 2.0204e-15
54 2.6583e-15
56 3.7214e-15
58 2.4456e-15
60 2.2330e-15
62 2.0204e-15
64 2.8709e-15
66 2.4456e-15
68 2.8709e-15
70 3.0835e-15
72 2.6583e-15
74 2.8709e-15
76 2.4456e-15
78 2.6583e-15
80 2.2330e-15
82 2.8709e-15
84 2.4456e-15
86 2.6583e-15
88 2.8709e-15
90 2.6583e-15
92 2.4456e-15
94 2.4456e-15
96 2.8709e-15
98 2.6583e-15
100 2.8709e-15
102 2.6583e-15


==> scripts/data/ex3/normInt2Prec2122.txt <==
points error
4 9.7600e-01
6 8.4111e-01
8 1.5442e-01
10 2.2505e-01
12 1.4988e-01
14 2.9326e-02
16 1.0596e-02
18 9.4527e-03
20 3.2175e-03
22 4.4752e-04
24 1.2645e-04
26 1.0192e-04
28 3.5492e-05
30 7.6069e-06
32 6.4135e-07
34 2.7125e-07
36 1.6107e-07
38 5.0940e-08
40 1.1438e-08
42 1.7372e-09
44 6.6205e-11
46 6.6939e-11
48 3.0068e-11
50 8.4931e-12
52 1.8593e-12
54 3.2651e-13
56 4.6773e-14
58 7.3951e-15
60 7.9523e-15
62 9.0668e-15
64 7.9523e-15
66 7.5808e-15
68 9.2525e-15
70 8.5095e-15
72 7.2093e-15
74 8.8810e-15
76 4.4231e-15
78 5.9091e-15
80 7.7665e-15
82 6.4663e-15
84 8.6953e-15
86 9.2525e-15
88 9.6240e-15
90 7.7665e-15
92 6.0948e-15
94 7.2093e-15
96 7.3951e-15
98 8.5095e-15
100 6.0948e-15
102 7.9523e-15
104 9.0668e-15
106 1.0367e-14
108 1.0553e-14
110 5.9091e-15
112 9.4383e-15
114 6.4663e-15
116 7.7665e-15
118 7.7665e-15
120 7.5808e-15
122 7.0236e-15
124 9.2525e-15
126 7.7665e-15
128 9.4383e-15
130 8.3238e-15
132 7.7665e-15
134 7.3951e-15
136 9.4383e-15
138 8.5095e-15
140 7.7665e-15
142 7.7665e-15
144 7.5808e-15
146 5.9091e-15
148 7.7665e-15
150 7.2093e-15
152 9.0668e-15
154 9.6240e-15
156 7.5808e-15
158 7.0236e-15
160 8.8810e-15
162 7.0236e-15


==> scripts/data/ex3/normInt2Prec74.txt <==
points error
4 6.8623e-01
6 1.9338e-01
8 1.6437e-02
10 9.1841e-03
12 4.5621e-03
14 1.2249e-03
16 2.2623e-04
18 2.6467e-05
20 3.2705e-08
22 1.0422e-06
24 3.5543e-07
26 8.3737e-08
28 1.6115e-08
30 2.6491e-09
32 3.7202e-10
34 4.2408e-11
36 3.0928e-12
38 1.5422e-13
40 1.2141e-13
42 3.0745e-14
44 4.1429e-15
46 9.5585e-16
48 1.8426e-15
50 2.7293e-15
52 2.0643e-15
54 2.5076e-15
56 3.8378e-15
58 2.5076e-15
60 2.2860e-15
62 2.0643e-15
64 2.7293e-15
66 2.5076e-15
68 2.7293e-15
70 2.9510e-15
72 2.7293e-15
74 2.9510e-15
76 2.5076e-15
78 2.5076e-15
80 2.2860e-15
82 2.7293e-15
84 2.2860e-15
86 2.7293e-15
88 2.9510e-15
90 2.5076e-15
92 2.2860e-15
94 2.5076e-15
96 2.7293e-15
98 2.7293e-15
100 2.9510e-15
102 2.7293e-15


==> scripts/data/ex3/normInt3Prec2122.txt <==
points error
4 7.7131e-01
6 8.6086e-01
8 7.3606e-01
10 5.8904e-02
12 3.9335e-01
14 1.8691e-01
16 5.6143e-01
18 6.2170e-02
20 7.0472e-02
22 5.5060e-01
24 4.7218e-01
26 1.0151e-01
28 3.5086e-01
30 5.6281e-02
32 2.3024e-01
34 1.2014e-01
36 1.3660e-01
38 1.5333e-01
40 9.9062e-02
42 3.7536e-01
44 4.7805e-01
46 3.9747e-01
48 2.3690e-01
50 9.4083e-02
52 9.2694e-03
54 2.3513e-02
56 2.6623e-02
58 1.9037e-02
60 1.0814e-02
62 5.1966e-03
64 2.1549e-03
66 7.6748e-04
68 2.2568e-04
70 4.7072e-05
72 7.2517e-07
74 6.0044e-06
76 4.1929e-06
78 2.0491e-06
80 8.4033e-07
82 3.0541e-07
84 1.0065e-07
86 3.0224e-08
88 8.2731e-09
90 2.0306e-09
92 3.8548e-10
94 8.9904e-11
96 4.1935e-11
98 8.4704e-11
100 7.3748e-11
102 9.9534e-11
104 3.8945e-12
106 4.2463e-11
108 4.3484e-12
110 2.2202e-11
112 1.7000e-11
114 7.1081e-11
116 5.9180e-11
118 3.0395e-12
120 1.0389e-11
122 2.5557e-11
124 3.9353e-11
126 4.9275e-11
128 1.6862e-12
130 2.4891e-11
132 3.5615e-11
134 4.4463e-12
136 9.3502e-11
138 2.5959e-11
140 7.6090e-12
142 2.9315e-11
144 4.3567e-11
146 2.6804e-11
148 3.5090e-12
150 4.0352e-11
152 9.9336e-12
154 7.8598e-11
156 4.5163e-12
158 3.2832e-11
160 1.8504e-11
162 1.9499e-11


==> scripts/data/ex3/normInt3Prec74.txt <==
points error
4 4.1534e-02
6 1.4182e-02
8 6.5304e-01
10 2.5269e-02
12 3.8455e-01
14 1.0452e-01
16 2.0990e-01
18 2.6878e-01
20 1.7957e-01
22 8.4308e-02
24 3.0174e-02
26 8.3520e-03
28 1.6804e-03
30 1.5946e-04
32 5.1940e-05
34 3.7362e-05
36 1.4547e-05
38 4.5127e-06
40 1.2221e-06
42 2.9969e-07
44 6.7788e-08
46 1.4306e-08
48 2.8440e-09
50 5.3705e-10
52 9.6871e-11
54 1.6700e-11
56 2.7423e-12
58 4.2944e-13
60 6.6189e-14
62 1.0983e-14
64 3.9250e-15
66 2.6646e-15
68 4.3031e-15
70 3.4208e-15
72 3.7989e-15
74 3.4208e-15
76 3.9250e-15
78 2.7906e-15
80 2.7906e-15
82 1.9083e-15
84 2.0344e-15
86 4.1770e-15
88 3.2948e-15
90 3.9250e-15
92 2.5385e-15
94 3.0427e-15
96 1.6562e-15
98 2.0344e-15
100 3.2948e-15
102 2.2864e-15


==> scripts/data/ex3/normInt4Prec2122.txt <==
points error
4 7.4063e-01
6 8.9262e-01
8 7.4462e-01
10 2.8650e-01
12 2.8971e-01
14 3.8745e-01
16 6.9197e-01
18 1.8642e-01
20 3.7397e-01
22 4.1211e-01
24 4.6184e-01
26 1.4799e-01
28 4.0690e-01
30 1.8289e-02
32 3.7733e-01
34 1.5585e-01
36 2.6005e-01
38 3.3089e-01
40 3.7876e-02
42 2.8141e-01
44 3.8459e-01
46 2.8350e-01
48 1.1652e-01
50 7.3884e-03
52 5.9029e-02
54 5.9909e-02
56 4.0957e-02
58 2.1813e-02
60 9.2663e-03
62 2.9618e-03
64 4.8864e-04
66 1.9663e-04
68 2.4761e-04
70 1.5650e-04
72 7.6778e-05
74 3.1969e-05
76 1.1621e-05
78 3.6943e-06
80 1.0008e-06
82 2.1033e-07
84 2.0093e-08
86 1.0329e-08
88 8.4015e-09
90 4.0167e-09
92 1.5615e-09
94 5.3105e-10
96 1.6579e-10
98 5.3393e-11
100 1.6415e-11
102 1.1043e-11
104 4.3018e-13
106 2.8445e-12
108 1.8868e-12
110 4.4810e-12
112 4.3113e-12
114 6.5940e-12
116 1.9280e-12
118 3.2522e-12
120 2.6992e-12
122 1.2110e-12
124 6.8432e-12
126 4.4561e-12
128 5.0779e-12
130 9.1048e-13
132 1.9969e-12
134 5.5391e-13
136 9.5720e-12
138 6.3644e-12
140 4.4738e-12
142 2.8321e-12
144 3.0010e-12
146 6.9279e-12
148 3.3401e-12
150 1.6141e-12
152 4.3447e-12
154 7.0299e-12
156 6.3978e-12
158 8.8149e-12
160 1.0421e-12
162 5.0222e-12


==> scripts/data/ex3/normInt4Prec74.txt <==
points error
4 5.8660e-01
6 2.6399e-01
8 7.7758e-01
10 1.4544e-01
12 6.1286e-01
14 1.2966e-01
16 2.9561e-01
18 3.2477e-01
20 1.7621e-01
22 5.5219e-02
24 4.1928e-03
26 6.5413e-03
28 4.8670e-03
30 2.1941e-03
32 7.6353e-04
34 2.1960e-04
36 5.3325e-05
38 1.0797e-05
40 1.6812e-06
42 1.2408e-07
44 3.9892e-08
46 2.4287e-08
48 8.4281e-09
50 2.3753e-09
52 5.9239e-10
54 1.3564e-10
56 2.9084e-11
58 5.8994e-12
60 1.1350e-12
62 2.0619e-13
64 3.1439e-14
66 7.3692e-17
68 6.4875e-15
70 6.1675e-15
72 7.7678e-15
74 7.4477e-15
76 8.2478e-15
78 6.3275e-15
80 6.1675e-15
82 4.8872e-15
84 4.7272e-15
86 7.4477e-15
88 6.9676e-15
90 6.9676e-15
92 5.8474e-15
94 6.3275e-15
96 5.5273e-15
98 5.3673e-15
100 7.4477e-15
102 5.5273e-15


==> scripts/data/ex3/normWorkPrec2122.txt <==
points flops error
4 9.6400e+02 9.9587e-01
6 1.3360e+03 9.7416e-01
8 1.7080e+03 7.6744e-01
10 2.0800e+03 1.2511e-01
12 2.4520e+03 3.8427e-01
14 2.8240e+03 7.3746e-02
16 3.1960e+03 4.7653e-01
18 3.5680e+03 3.4635e-02
20 3.9400e+03 1.4430e-01
22 4.3120e+03 6.4744e-01
24 4.6840e+03 4.7931e-01
26 5.0560e+03 6.9182e-02
28 5.4280e+03 3.1177e-01
30 5.8000e+03 1.0837e-01
32 6.1720e+03 1.2751e-01
34 6.5440e+03 9.5197e-02
36 6.9160e+03 5.0393e-02
38 7.2880e+03 2.9325e-02
40 7.6600e+03 1.9469e-01
42 8.0320e+03 4.4097e-01
44 8.4040e+03 5.4332e-01
46 8.7760e+03 4.7706e-01
48 9.1480e+03 3.2096e-01
50 9.5200e+03 1.6495e-01
52 9.8920e+03 5.6966e-02
54 1.0264e+04 1.9048e-03
56 1.0636e+04 1.6612e-02
58 1.1008e+04 1.7098e-02
60 1.1380e+04 1.1895e-02
62 1.1752e+04 6.7573e-03
64 1.2124e+04 3.3185e-03
66 1.2496e+04 1.4408e-03
68 1.2868e+04 5.5621e-04
70 1.3240e+04 1.8924e-04
72 1.3612e+04 5.4850e-05
74 1.3984e+04 1.2128e-05
76 1.4356e+04 9.9466e-07
78 1.4728e+04 9.0013e-07
80 1.5100e+04 7.2827e-07
82 1.5472e+04 3.7181e-07
84 1.5844e+04 1.5691e-07
86 1.6216e+04 5.8545e-08
88 1.6588e+04 1.9918e-08
90 1.6960e+04 6.2537e-09
92 1.7332e+04 1.7452e-09
94 1.7704e+04 5.2354e-10
96 1.8076e+04 4.4551e-11
98 1.8448e+04 1.0658e-10
100 1.8820e+04 1.1379e-10
102 1.9192e+04 1.6132e-10
104 1.9564e+04 6.3229e-12
106 1.9936e+04 7.4094e-11
108 2.0308e+04 6.0569e-12
110 2.0680e+04 3.4583e-11
112 2.1052e+04 3.1873e-11
114 2.1424e+04 1.1612e-10
116 2.1796e+04 1.0185e-10
118 2.2168e+04 7.4255e-12
120 2.2540e+04 1.5766e-11
122 2.2912e+04 4.2567e-11
124 2.3284e+04 6.2046e-11
126 2.3656e+04 8.0582e-11
128 2.4028e+04 6.9184e-13
130 2.4400e+04 4.1630e-11
132 2.4772e+04 5.9101e-11
134 2.5144e+04 7.9456e-12
136 2.5516e+04 1.5213e-10
138 2.5888e+04 3.9652e-11
140 2.6260e+04 9.7906e-12
142 2.6632e+04 4.7817e-11
144 2.7004e+04 7.1904e-11
146 2.7376e+04 4.0679e-11
148 2.7748e+04 8.2999e-12
150 2.8120e+04 6.7398e-11
152 2.8492e+04 1.3846e-11
154 2.8864e+04 1.2859e-10
156 2.9236e+04 3.1949e-12
158 2.9608e+04 4.9611e-11
160 2.9980e+04 3.2145e-11
162 3.0352e+04 2.9601e-11


==> scripts/data/ex3/normWorkPrec74.txt <==
points flops error
4 6.8400e+02 5.4567e-01
6 9.4400e+02 2.5341e-02
8 1.2040e+03 5.5022e-01
10 1.4640e+03 1.5716e-01
12 1.7240e+03 2.2166e-01
14 1.9840e+03 8.5754e-02
16 2.2440e+03 1.5048e-01
18 2.5040e+03 2.2981e-01
20 2.7640e+03 1.8191e-01
22 3.0240e+03 1.0457e-01
24 3.2840e+03 4.8270e-02
26 3.5440e+03 1.8726e-02
28 3.8040e+03 6.2408e-03
30 4.0640e+03 1.7988e-03
32 4.3240e+03 4.4370e-04
34 4.5840e+03 8.9572e-05
36 4.8440e+03 1.2463e-05
38 5.1040e+03 1.3519e-07
40 5.3640e+03 9.0227e-07
42 5.6240e+03 4.2201e-07
44 5.8840e+03 1.4279e-07
46 6.1440e+03 4.1188e-08
48 6.4040e+03 1.0695e-08
50 6.6640e+03 2.5656e-09
52 6.9240e+03 5.7696e-10
54 7.1840e+03 1.2281e-10
56 7.4440e+03 2.4914e-11
58 7.7040e+03 4.8402e-12
60 7.9640e+03 9.0523e-13
62 8.2240e+03 1.6422e-13
64 8.4840e+03 3.1216e-14
66 8.7440e+03 7.3057e-15
68 9.0040e+03 5.5978e-15
70 9.2640e+03 4.3169e-15
72 9.5240e+03 3.8899e-15
74 9.7840e+03 3.4629e-15
76 1.0044e+04 3.4629e-15
78 1.0304e+04 2.8225e-15
80 1.0564e+04 2.6090e-15
82 1.0824e+04 2.6090e-15
84 1.1084e+04 2.1820e-15
86 1.1344e+04 4.7439e-15
88 1.1604e+04 3.6764e-15
90 1.1864e+04 4.3169e-15
92 1.2124e+04 2.3955e-15
94 1.2384e+04 3.4629e-15
96 1.2644e+04 1.7551e-15
98 1.2904e+04 2.6090e-15
100 1.3164e+04 3.4629e-15
102 1.3424e+04 3.0360e-15


==> scripts/data/normWorkPrec.txt <==
points flops error
4 6.0400e+02 7.7407e-02
6 8.3200e+02 1.5205e-01
8 1.0600e+03 1.2468e-01
10 1.2880e+03 5.5472e-02
12 1.5160e+03 1.8000e-02
14 1.7440e+03 4.6418e-03
16 1.9720e+03 9.9651e-04
18 2.2000e+03 1.8023e-04
20 2.4280e+03 2.6862e-05
22 2.6560e+03 2.9248e-06
24 2.8840e+03 7.6219e-08
26 3.1120e+03 7.3575e-08
28 3.3400e+03 2.7839e-08
30 3.5680e+03 7.1307e-09
32 3.7960e+03 1.5430e-09
34 4.0240e+03 3.0115e-10
36 4.2520e+03 5.4577e-11
38 4.4800e+03 9.3276e-12
40 4.7080e+03 1.5197e-12
42 4.9360e+03 2.3758e-13
44 5.1640e+03 3.5977e-14
46 5.3920e+03 4.7516e-15
48 5.6200e+03 3.3940e-16
50 5.8480e+03 0.0000e+00
52 6.0760e+03 1.1879e-15
54 6.3040e+03 1.6970e-16
56 6.5320e+03 5.0910e-16
58 6.7600e+03 1.0182e-15
60 6.9880e+03 1.6970e-16
62 7.2160e+03 8.4851e-16
64 7.4440e+03 3.3940e-16
66 7.6720e+03 5.0910e-16
68 7.9000e+03 5.0910e-16
70 8.1280e+03 3.3940e-16
72 8.3560e+03 0.0000e+00
74 8.5840e+03 3.3940e-16
76 8.8120e+03 8.4851e-16
78 9.0400e+03 1.6970e-16
80 9.2680e+03 5.0910e-16
82 9.4960e+03 1.6970e-16
84 9.7240e+03 3.3940e-16
86 9.9520e+03 3.3940e-16
88 1.0180e+04 5.0910e-16


==> scripts/data/normWorkPrecERF.txt <==
points flops error
4 4.8400e+02 7.1601e-01
6 6.7600e+02 6.2668e-02
8 8.6800e+02 6.8763e-03
10 1.0600e+03 1.8697e-01
12 1.2520e+03 4.7464e-01
14 1.4440e+03 6.7798e-01
16 1.6360e+03 6.6360e-01
18 1.8280e+03 4.9695e-01
20 2.0200e+03 2.9840e-01
22 2.2120e+03 1.4195e-01
24 2.4040e+03 4.6554e-02
26 2.5960e+03 7.9391e-04
28 2.7880e+03 1.4671e-02
30 2.9800e+03 1.5683e-02
32 3.1720e+03 1.1793e-02
34 3.3640e+03 7.4802e-03
36 3.5560e+03 4.2400e-03
38 3.7480e+03 2.2051e-03
40 3.9400e+03 1.0674e-03
42 4.1320e+03 4.8507e-04
44 4.3240e+03 2.0812e-04
46 4.5160e+03 8.4617e-05
48 4.7080e+03 3.2685e-05
50 4.9000e+03 1.2015e-05
52 5.0920e+03 4.2068e-06
54 5.2840e+03 1.4031e-06
56 5.4760e+03 4.4526e-07
58 5.6680e+03 1.3398e-07
60 5.8600e+03 3.7954e-08
62 6.0520e+03 9.9740e-09
64 6.2440e+03 2.3567e-09
66 6.4360e+03 4.6280e-10
68 6.6280e+03 5.4842e-11
70 6.8200e+03 9.6874e-12
72 7.0120e+03 1.0230e-11
74 7.2040e+03 4.8922e-12
76 7.3960e+03 1.8673e-12
78 7.5880e+03 6.3904e-13
80 7.7800e+03 2.0909e-13
82 7.9720e+03 6.7069e-14
84 8.1640e+03 2.2559e-14
86 8.3560e+03 7.0344e-15
88 8.5480e+03 2.1831e-15
90 8.7400e+03 8.4898e-16
92 8.9320e+03 4.8513e-16
94 9.1240e+03 4.8513e-16
96 9.3160e+03 1.2128e-16
98 9.5080e+03 7.2769e-16
100 9.7000e+03 1.2128e-16
102 9.8920e+03 1.2128e-16


==> scripts/data/normWorkPrecSE.txt <==
points flops error
4 5.2000e+02 3.8647e+01
6 7.2000e+02 1.6436e+01
8 9.2000e+02 8.7378e+00
10 1.1200e+03 5.2098e+00
12 1.3200e+03 3.3217e+00
14 1.5200e+03 2.2088e+00
16 1.7200e+03 1.5079e+00
18 1.9200e+03 1.0444e+00
20 2.1200e+03 7.2605e-01
22 2.3200e+03 5.0080e-01
24 2.5200e+03 3.3781e-01
26 2.7200e+03 2.1801e-01
28 2.9200e+03 1.2918e-01
30 3.1200e+03 6.3162e-02
32 3.3200e+03 1.4365e-02
34 3.5200e+03 2.1220e-02
36 3.7200e+03 4.6552e-02
38 3.9200e+03 6.3885e-02
40 4.1200e+03 7.4975e-02
42 4.3200e+03 8.1222e-02
44 4.5200e+03 8.3754e-02
46 4.7200e+03 8.3484e-02
48 4.9200e+03 8.1153e-02
50 5.1200e+03 7.7363e-02
52 5.3200e+03 7.2595e-02
54 5.5200e+03 6.7231e-02
56 5.7200e+03 6.1570e-02
58 5.9200e+03 5.5842e-02
60 6.1200e+03 5.0215e-02
62 6.3200e+03 4.4814e-02
64 6.5200e+03 3.9721e-02
66 6.7200e+03 3.4989e-02
68 6.9200e+03 3.0648e-02
70 7.1200e+03 2.6706e-02
72 7.3200e+03 2.3160e-02
74 7.5200e+03 1.9996e-02
76 7.7200e+03 1.7194e-02
78 7.9200e+03 1.4727e-02
80 8.1200e+03 1.2569e-02
82 8.3200e+03 1.0691e-02
84 8.5200e+03 9.0642e-03
86 8.7200e+03 7.6621e-03
88 8.9200e+03 6.4585e-03
90 9.1200e+03 5.4292e-03
92 9.3200e+03 4.5523e-03
94 9.5200e+03 3.8077e-03
96 9.7200e+03 3.1775e-03
98 9.9200e+03 2.6457e-03
100 1.0120e+04 2.1982e-03
102 1.0320e+04 1.8227e-03
104 1.0520e+04 1.5083e-03
106 1.0720e+04 1.2459e-03
108 1.0920e+04 1.0272e-03
110 1.1120e+04 8.4543e-04
112 1.1320e+04 6.9466e-04
114 1.1520e+04 5.6984e-04
116 1.1720e+04 4.6672e-04
118 1.1920e+04 3.8167e-04
120 1.2120e+04 3.1166e-04
122 1.2320e+04 2.5413e-04
124 1.2520e+04 2.0692e-04
126 1.2720e+04 1.6826e-04
128 1.2920e+04 1.3664e-04
130 1.3120e+04 1.1082e-04
132 1.3320e+04 8.9762e-05
134 1.3520e+04 7.2618e-05
136 1.3720e+04 5.8678e-05
138 1.3920e+04 4.7358e-05
140 1.4120e+04 3.8177e-05
142 1.4320e+04 3.0742e-05


==> scripts/data/workprec.txt <==
work   precision
1.4294e+04 5.5139e-01
5.9125e+04 4.4848e-01
1.5559e+05 3.2584e-01
3.1035e+05 2.6774e-01
5.3254e+05 2.1699e-01
8.6104e+05 1.8839e-01
1.2744e+06 1.6595e-01
1.7646e+06 1.4319e-01
2.3379e+06 1.2141e-01
3.1474e+06 1.0190e-01
4.2852e+06 8.6909e-02
5.6113e+06 7.5433e-02
7.0650e+06 6.0981e-02
8.9871e+06 5.3921e-02
1.1473e+07 4.8160e-02
1.4272e+07 4.2989e-02
1.7410e+07 3.5608e-02
2.0840e+07 3.1055e-02
2.4807e+07 2.6957e-02
2.9332e+07 2.3239e-02
3.4439e+07 1.9968e-02
3.9982e+07 1.7070e-02
4.5896e+07 1.4601e-02
5.2310e+07 1.2616e-02
5.9093e+07 1.0963e-02
6.6380e+07 9.5662e-03
7.4196e+07 8.3872e-03
8.2528e+07 7.0432e-03
9.1375e+07 6.0852e-03
1.0079e+08 5.2893e-03
1.1067e+08 4.5934e-03
1.2118e+08 3.9200e-03
1.3229e+08 3.4298e-03
1.4395e+08 3.0089e-03
1.5621e+08 2.6596e-03
1.6912e+08 2.3563e-03
1.8268e+08 2.0798e-03
1.9698e+08 1.8498e-03
2.1194e+08 1.6413e-03
2.2749e+08 1.4426e-03
2.4369e+08 1.2653e-03
2.6056e+08 1.1105e-03
2.7815e+08 9.6870e-04
2.9640e+08 8.4763e-04
3.1533e+08 7.4306e-04

